First detection of CO emission from Cepheid Variable stars

We present IRAM 30~m Telescope observations of the CO(1-0) and CO(2-1) emission lines in a sample of eight Cepheid variable stars. The CO(1-0) line is detected in four of the eight targets at a signal-to-noise of $>$3.5 confirming the presence of CO in Cepheid atmospheres. Two sources show strong absorption in both CO lines; this is likely related to contamination by cold molecular gas clouds along or close to the line of sight. The remaining two targets showed no strong features related to either CO line. These detections represent the first direct evidence for the presence of CO in Cepheid atmospheres, providing strong evidence for the mechanism proposed to explain the observed mid-infrared colour variation seen in Cepheids. Further, these detections support the proposed use of mid-IR colour as a robust photometric metallicity indicator for Cepheids, potentially leading to the elimination of metallicity systematics from the $H_0$ error budget. We discuss the future studies needed in this area and how our observations can be used to inform optimal observing strategies for large-scale dedicated studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
